Better Simulations for Validating Causal Discovery with the DAG-Adaptation of the Onion Method

The number of artificial intelligence algorithms for learning causal models from data is growing rapidly. Most ``causal discovery'' or ``causal structure learning'' algorithms are primarily validated through simulation studies. However, no widely accepted simulation standards exist and publications often report conflicting performance statistics -- even when only considering publications that simulate data from linear models. In response, several manuscripts have criticized a popular simulation design for validating algorithms in the linear case. We propose a new simulation design for generating linear models for directed acyclic graphs (DAGs): the DAG-adaptation of the Onion (DaO) method. DaO simulations are fundamentally different from existing simulations because they prioritize the distribution of correlation matrices rather than the distribution of linear effects. Specifically, the DaO method uniformly samples the space of all correlation matrices consistent with (i.e. Markov to) a DAG. We also discuss how to sample DAGs and present methods for generating DAGs with scale-free in-degree or out-degree. We compare the DaO method against two alternative simulation designs and provide implementations of the DaO method in Python and R: https://github.com/bja43/DaO_simulation. We advocate for others to adopt DaO simulations as a fair universal benchmark.

==> results/boss_20.txt <==
samples	boss_adj_pre	dagma_adj_pre	dlingam_adj_pre	fges_adj_pre	itmcmc_adj_pre	mmhc_adj_pre	pc_adj_pre	r2sr_adj_pre	sdagma_adj_pre	varsr_adj_pre	boss_adj_rec	dagma_adj_rec	dlingam_adj_rec	fges_adj_rec	itmcmc_adj_rec	mmhc_adj_rec	pc_adj_rec	r2sr_adj_rec	sdagma_adj_rec	varsr_adj_rec	boss_ori_pre	dagma_ori_pre	dlingam_ori_pre	fges_ori_pre	itmcmc_ori_pre	mmhc_ori_pre	pc_ori_pre	r2sr_ori_pre	sdagma_ori_pre	varsr_ori_pre	boss_ori_rec	dagma_ori_rec	dlingam_ori_rec	fges_ori_rec	itmcmc_ori_rec	mmhc_ori_rec	pc_ori_rec	r2sr_ori_rec	sdagma_ori_rec	varsr_ori_rec
200	0.859	0.8	0.932	0.776	0.781	0.925	0.916	0.644	0.734	0.743	0.609	0.86	0.836	0.404	0.58	0.236	0.242	0.785	0.614	0.807	0.66	0.754	0.922	0.404	0.518	0.482	0.458	0.449	0.29	0.641	0.458	0.785	0.827	0.203	0.374	0.12	0.096	0.553	0.227	0.699
400	0.909	0.868	0.956	0.749	0.785	0.893	0.882	0.63	0.73	0.736	0.715	0.84	0.871	0.414	0.667	0.257	0.264	0.817	0.589	0.837	0.769	0.821	0.953	0.404	0.534	0.458	0.43	0.436	0.257	0.633	0.595	0.776	0.867	0.22	0.447	0.131	0.107	0.567	0.194	0.722
600	0.923	0.887	0.973	0.715	0.739	0.883	0.888	0.624	0.724	0.734	0.768	0.86	0.887	0.459	0.701	0.271	0.273	0.846	0.584	0.874	0.811	0.84	0.971	0.352	0.504	0.489	0.433	0.451	0.26	0.642	0.668	0.799	0.886	0.219	0.473	0.148	0.114	0.617	0.196	0.769
800	0.926	0.881	0.98	0.738	0.735	0.886	0.882	0.634	0.733	0.76	0.796	0.855	0.896	0.482	0.725	0.284	0.29	0.878	0.588	0.883	0.837	0.83	0.979	0.411	0.517	0.499	0.467	0.462	0.271	0.665	0.708	0.778	0.897	0.267	0.506	0.158	0.132	0.645	0.203	0.778
1000	0.949	0.896	0.971	0.767	0.744	0.897	0.897	0.616	0.747	0.731	0.828	0.866	0.91	0.507	0.762	0.3	0.297	0.891	0.605	0.898	0.884	0.848	0.969	0.429	0.489	0.462	0.457	0.436	0.265	0.637	0.757	0.808	0.907	0.277	0.493	0.155	0.13	0.635	0.2	0.785
1500	0.968	0.887	0.983	0.735	0.693	0.895	0.881	0.621	0.741	0.736	0.867	0.857	0.936	0.558	0.783	0.314	0.32	0.912	0.616	0.922	0.922	0.833	0.982	0.396	0.439	0.479	0.461	0.452	0.267	0.654	0.819	0.789	0.936	0.298	0.49	0.167	0.147	0.669	0.209	0.825
2000	0.971	0.882	0.984	0.702	0.732	0.862	0.852	0.59	0.73	0.716	0.86	0.842	0.926	0.534	0.813	0.308	0.314	0.917	0.602	0.921	0.927	0.826	0.983	0.362	0.491	0.465	0.427	0.419	0.262	0.628	0.809	0.766	0.926	0.268	0.537	0.165	0.136	0.657	0.2	0.811
3000	0.962	0.906	0.986	0.711	0.726	0.885	0.882	0.61	0.758	0.714	0.89	0.84	0.94	0.605	0.835	0.337	0.334	0.923	0.619	0.925	0.927	0.858	0.985	0.388	0.489	0.474	0.458	0.44	0.304	0.618	0.848	0.778	0.938	0.326	0.553	0.178	0.147	0.671	0.231	0.807
4000	0.978	0.905	0.993	0.697	0.69	0.856	0.849	0.599	0.741	0.705	0.905	0.846	0.939	0.598	0.84	0.324	0.332	0.926	0.597	0.939	0.951	0.855	0.992	0.353	0.445	0.448	0.422	0.422	0.311	0.612	0.868	0.776	0.937	0.299	0.536	0.165	0.15	0.662	0.234	0.822

==> results/dagma_20.txt <==
samples	boss_adj_pre	dagma_adj_pre	dlingam_adj_pre	fges_adj_pre	itmcmc_adj_pre	mmhc_adj_pre	pc_adj_pre	r2sr_adj_pre	sdagma_adj_pre	varsr_adj_pre	boss_adj_rec	dagma_adj_rec	dlingam_adj_rec	fges_adj_rec	itmcmc_adj_rec	mmhc_adj_rec	pc_adj_rec	r2sr_adj_rec	sdagma_adj_rec	varsr_adj_rec	boss_ori_pre	dagma_ori_pre	dlingam_ori_pre	fges_ori_pre	itmcmc_ori_pre	mmhc_ori_pre	pc_ori_pre	r2sr_ori_pre	sdagma_ori_pre	varsr_ori_pre	boss_ori_rec	dagma_ori_rec	dlingam_ori_rec	fges_ori_rec	itmcmc_ori_rec	mmhc_ori_rec	pc_ori_rec	r2sr_ori_rec	sdagma_ori_rec	varsr_ori_rec
200	0.702	0.843	0.867	0.621	0.638	0.73	0.724	0.634	0.663	0.746	0.678	0.964	0.947	0.342	0.646	0.142	0.155	0.86	0.26	0.915	0.488	0.833	0.837	0.329	0.41	0.317	0.393	0.524	0.229	0.684	0.469	0.945	0.913	0.174	0.412	0.057	0.059	0.719	0.056	0.844
400	0.729	0.864	0.938	0.622	0.619	0.725	0.729	0.64	0.645	0.739	0.778	0.968	0.984	0.352	0.723	0.158	0.174	0.9	0.27	0.931	0.54	0.848	0.926	0.347	0.348	0.32	0.358	0.544	0.199	0.675	0.572	0.943	0.97	0.192	0.403	0.067	0.065	0.773	0.058	0.858
600	0.784	0.891	0.978	0.627	0.608	0.73	0.726	0.644	0.653	0.77	0.836	0.977	0.997	0.416	0.771	0.175	0.182	0.917	0.264	0.952	0.644	0.882	0.977	0.328	0.352	0.34	0.345	0.552	0.196	0.718	0.673	0.946	0.997	0.215	0.444	0.08	0.068	0.79	0.06	0.89
800	0.792	0.889	0.957	0.612	0.591	0.72	0.681	0.63	0.642	0.733	0.859	0.972	0.996	0.411	0.765	0.178	0.176	0.929	0.246	0.948	0.645	0.879	0.945	0.339	0.314	0.302	0.319	0.53	0.19	0.669	0.684	0.941	0.981	0.221	0.402	0.072	0.067	0.786	0.051	0.866
1000	0.794	0.91	0.964	0.605	0.602	0.712	0.674	0.661	0.669	0.774	0.869	0.98	0.994	0.402	0.797	0.186	0.18	0.93	0.274	0.969	0.638	0.901	0.958	0.33	0.364	0.352	0.356	0.576	0.222	0.718	0.682	0.967	0.986	0.217	0.481	0.093	0.075	0.816	0.071	0.903
1500	0.877	0.9	0.986	0.607	0.583	0.697	0.683	0.643	0.618	0.734	0.93	0.978	0.999	0.463	0.815	0.198	0.198	0.937	0.273	0.958	0.755	0.885	0.985	0.32	0.312	0.333	0.348	0.547	0.169	0.674	0.787	0.958	0.998	0.241	0.44	0.093	0.087	0.801	0.06	0.885
2000	0.872	0.884	0.984	0.583	0.593	0.69	0.669	0.66	0.663	0.775	0.932	0.972	0.998	0.45	0.837	0.194	0.196	0.951	0.228	0.971	0.775	0.87	0.982	0.305	0.313	0.333	0.337	0.575	0.188	0.726	0.801	0.939	0.996	0.229	0.439	0.091	0.082	0.831	0.034	0.912
3000	0.9	0.914	0.992	0.608	0.59	0.702	0.689	0.677	0.65	0.784	0.949	0.975	0.998	0.524	0.863	0.227	0.216	0.965	0.257	0.973	0.823	0.905	0.99	0.342	0.305	0.327	0.353	0.591	0.19	0.731	0.854	0.952	0.997	0.292	0.443	0.105	0.097	0.845	0.055	0.912
4000	0.868	0.905	0.998	0.604	0.61	0.679	0.675	0.664	0.639	0.789	0.943	0.975	1.0	0.521	0.88	0.216	0.221	0.964	0.258	0.986	0.76	0.892	0.997	0.327	0.381	0.339	0.328	0.59	0.181	0.745	0.803	0.955	0.999	0.279	0.545	0.105	0.091	0.863	0.056	0.934

==> results/er_100.txt <==
samples	boss_adj_pre	dagma_adj_pre	dlingam_adj_pre	fges_adj_pre	mmhc_adj_pre	pc_adj_pre	r2sr_adj_pre	boss_adj_rec	dagma_adj_rec	dlingam_adj_rec	fges_adj_rec	mmhc_adj_rec	pc_adj_rec	r2sr_adj_rec	boss_ori_pre	dagma_ori_pre	dlingam_ori_pre	fges_ori_pre	mmhc_ori_pre	pc_ori_pre	r2sr_ori_pre	boss_ori_rec	dagma_ori_rec	dlingam_ori_rec	fges_ori_rec	mmhc_ori_rec	pc_ori_rec	r2sr_ori_rec
200	0.924	0.559	0.681	0.911	0.936	0.932	0.655	0.29	0.358	0.361	0.248	0.215	0.217	0.348	0.792	0.229	0.621	0.695	0.657	0.545	0.439	0.229	0.142	0.333	0.178	0.152	0.107	0.236
400	0.977	0.747	0.804	0.968	0.969	0.967	0.703	0.398	0.356	0.499	0.334	0.333	0.335	0.477	0.865	0.317	0.78	0.787	0.739	0.523	0.469	0.333	0.142	0.489	0.259	0.257	0.166	0.322
600	0.988	0.785	0.858	0.97	0.978	0.976	0.714	0.467	0.351	0.558	0.405	0.401	0.403	0.54	0.88	0.355	0.841	0.778	0.77	0.496	0.469	0.401	0.147	0.552	0.314	0.318	0.192	0.358
800	0.988	0.803	0.879	0.977	0.98	0.98	0.703	0.519	0.334	0.614	0.445	0.461	0.463	0.599	0.886	0.386	0.867	0.788	0.773	0.499	0.457	0.446	0.145	0.61	0.349	0.366	0.22	0.392
1000	0.988	0.805	0.885	0.972	0.98	0.979	0.695	0.537	0.312	0.64	0.462	0.485	0.487	0.617	0.891	0.406	0.876	0.8	0.788	0.501	0.448	0.468	0.142	0.638	0.367	0.392	0.237	0.401
1500	0.993	0.803	0.916	0.972	0.985	0.985	0.675	0.606	0.354	0.697	0.536	0.551	0.554	0.681	0.912	0.416	0.909	0.812	0.818	0.504	0.43	0.545	0.169	0.697	0.438	0.46	0.272	0.436
2000	0.997	0.801	0.927	0.98	0.989	0.988	0.676	0.653	0.319	0.731	0.562	0.596	0.597	0.72	0.922	0.435	0.922	0.82	0.819	0.511	0.432	0.59	0.154	0.731	0.462	0.495	0.297	0.463
3000	0.998	0.804	0.95	0.978	0.99	0.989	0.637	0.7	0.323	0.768	0.625	0.64	0.64	0.761	0.932	0.438	0.946	0.824	0.852	0.513	0.402	0.641	0.162	0.768	0.519	0.552	0.32	0.484
4000	0.998	0.798	0.947	0.975	0.993	0.992	0.588	0.738	0.327	0.807	0.648	0.675	0.677	0.789	0.948	0.467	0.943	0.833	0.869	0.508	0.369	0.692	0.171	0.808	0.544	0.593	0.336	0.499


==> results/er_20.txt <==
samples	boss_adj_pre	dagma_adj_pre	dlingam_adj_pre	fges_adj_pre	itmcmc_adj_pre	mmhc_adj_pre	pc_adj_pre	r2sr_adj_pre	boss_adj_rec	dagma_adj_rec	dlingam_adj_rec	fges_adj_rec	itmcmc_adj_rec	mmhc_adj_rec	pc_adj_rec	r2sr_adj_rec	boss_ori_pre	dagma_ori_pre	dlingam_ori_pre	fges_ori_pre	itmcmc_ori_pre	mmhc_ori_pre	pc_ori_pre	r2sr_ori_pre	boss_ori_rec	dagma_ori_rec	dlingam_ori_rec	fges_ori_rec	itmcmc_ori_rec	mmhc_ori_rec	pc_ori_rec	r2sr_ori_rec
200	0.945	0.71	0.898	0.87	0.874	0.968	0.963	0.727	0.528	0.612	0.689	0.388	0.556	0.267	0.269	0.683	0.76	0.259	0.885	0.563	0.644	0.593	0.52	0.434	0.414	0.208	0.685	0.246	0.404	0.165	0.119	0.41
400	0.967	0.716	0.948	0.871	0.864	0.941	0.941	0.702	0.642	0.626	0.779	0.44	0.655	0.32	0.323	0.761	0.848	0.274	0.945	0.558	0.697	0.59	0.476	0.431	0.557	0.225	0.786	0.274	0.522	0.2	0.143	0.473
600	0.987	0.721	0.956	0.856	0.911	0.93	0.927	0.68	0.7	0.631	0.812	0.509	0.712	0.358	0.358	0.794	0.894	0.284	0.949	0.539	0.759	0.619	0.489	0.417	0.631	0.233	0.816	0.313	0.593	0.241	0.172	0.495
800	0.984	0.739	0.965	0.837	0.921	0.946	0.948	0.68	0.724	0.634	0.827	0.508	0.737	0.395	0.393	0.815	0.913	0.291	0.963	0.504	0.787	0.609	0.504	0.423	0.665	0.229	0.83	0.3	0.624	0.256	0.196	0.509
1000	0.978	0.73	0.975	0.856	0.862	0.945	0.939	0.657	0.756	0.631	0.855	0.528	0.754	0.39	0.386	0.86	0.895	0.307	0.973	0.561	0.692	0.613	0.52	0.385	0.686	0.251	0.858	0.336	0.598	0.251	0.196	0.51
1500	0.982	0.73	0.972	0.812	0.876	0.942	0.938	0.651	0.778	0.604	0.86	0.57	0.786	0.418	0.414	0.864	0.901	0.312	0.97	0.525	0.724	0.603	0.496	0.389	0.707	0.242	0.864	0.362	0.648	0.269	0.209	0.522
2000	0.986	0.732	0.979	0.803	0.903	0.942	0.935	0.653	0.827	0.641	0.896	0.578	0.818	0.426	0.426	0.885	0.932	0.301	0.979	0.503	0.768	0.616	0.477	0.402	0.774	0.248	0.897	0.359	0.688	0.279	0.2	0.549
3000	0.985	0.753	0.985	0.799	0.905	0.95	0.944	0.636	0.831	0.633	0.912	0.64	0.838	0.456	0.451	0.896	0.942	0.306	0.983	0.519	0.779	0.631	0.491	0.391	0.795	0.244	0.917	0.411	0.72	0.307	0.221	0.559
4000	0.99	0.763	0.995	0.791	0.857	0.945	0.934	0.626	0.864	0.627	0.915	0.652	0.844	0.462	0.451	0.913	0.949	0.331	0.994	0.516	0.701	0.62	0.486	0.351	0.818	0.252	0.916	0.419	0.678	0.305	0.22	0.52

==> results/sfi_100.txt <==
samples	boss_adj_pre	dagma_adj_pre	dlingam_adj_pre	fges_adj_pre	mmhc_adj_pre	r2sr_adj_pre	boss_adj_rec	dagma_adj_rec	dlingam_adj_rec	fges_adj_rec	mmhc_adj_rec	r2sr_adj_rec	boss_ori_pre	dagma_ori_pre	dlingam_ori_pre	fges_ori_pre	mmhc_ori_pre	r2sr_ori_pre	boss_ori_rec	dagma_ori_rec	dlingam_ori_rec	fges_ori_rec	mmhc_ori_rec	r2sr_ori_rec
200	0.948	0.532	0.714	0.909	0.926	0.656	0.405	0.401	0.52	0.232	0.215	0.483	0.897	0.152	0.683	0.719	0.696	0.502	0.367	0.113	0.504	0.169	0.161	0.373
400	0.984	0.707	0.838	0.969	0.961	0.695	0.531	0.386	0.641	0.283	0.324	0.599	0.942	0.218	0.827	0.82	0.802	0.522	0.496	0.115	0.643	0.221	0.272	0.455
600	0.987	0.751	0.863	0.969	0.968	0.654	0.589	0.375	0.677	0.338	0.389	0.643	0.951	0.256	0.854	0.841	0.837	0.47	0.555	0.122	0.68	0.28	0.337	0.467
800	0.991	0.751	0.883	0.967	0.973	0.659	0.626	0.333	0.717	0.358	0.443	0.681	0.962	0.248	0.878	0.846	0.865	0.46	0.594	0.104	0.72	0.298	0.395	0.479
1000	0.995	0.742	0.901	0.976	0.979	0.63	0.679	0.377	0.766	0.365	0.471	0.729	0.968	0.245	0.897	0.866	0.897	0.455	0.648	0.12	0.771	0.307	0.433	0.53
1500	0.996	0.738	0.924	0.979	0.978	0.593	0.716	0.358	0.789	0.422	0.53	0.759	0.973	0.266	0.92	0.882	0.904	0.42	0.686	0.122	0.791	0.36	0.489	0.537
2000	0.998	0.765	0.931	0.97	0.984	0.563	0.747	0.333	0.817	0.427	0.568	0.791	0.977	0.294	0.928	0.883	0.909	0.393	0.723	0.122	0.82	0.372	0.525	0.554
3000	0.998	0.76	0.937	0.956	0.982	0.539	0.788	0.356	0.843	0.483	0.618	0.832	0.976	0.304	0.935	0.869	0.912	0.373	0.762	0.135	0.847	0.425	0.574	0.576
4000	0.999	0.784	0.962	0.95	0.986	0.526	0.811	0.327	0.855	0.501	0.649	0.846	0.977	0.35	0.96	0.854	0.92	0.361	0.784	0.131	0.859	0.436	0.605	0.585

==> results/sfi_20.txt <==
samples	boss_adj_pre	dagma_adj_pre	dlingam_adj_pre	fges_adj_pre	itmcmc_adj_pre	mmhc_adj_pre	pc_adj_pre	r2sr_adj_pre	boss_adj_rec	dagma_adj_rec	dlingam_adj_rec	fges_adj_rec	itmcmc_adj_rec	mmhc_adj_rec	pc_adj_rec	r2sr_adj_rec	boss_ori_pre	dagma_ori_pre	dlingam_ori_pre	fges_ori_pre	itmcmc_ori_pre	mmhc_ori_pre	pc_ori_pre	r2sr_ori_pre	boss_ori_rec	dagma_ori_rec	dlingam_ori_rec	fges_ori_rec	itmcmc_ori_rec	mmhc_ori_rec	pc_ori_rec	r2sr_ori_rec
200	0.953	0.686	0.924	0.883	0.865	0.979	0.98	0.711	0.589	0.646	0.752	0.388	0.608	0.262	0.261	0.717	0.862	0.266	0.913	0.601	0.703	0.664	0.537	0.451	0.527	0.229	0.75	0.255	0.492	0.178	0.118	0.458
400	0.979	0.692	0.957	0.887	0.884	0.968	0.967	0.7	0.7	0.638	0.824	0.422	0.702	0.342	0.346	0.798	0.921	0.248	0.951	0.621	0.764	0.705	0.582	0.442	0.652	0.219	0.829	0.285	0.605	0.25	0.186	0.509
600	0.983	0.676	0.967	0.866	0.87	0.965	0.957	0.65	0.744	0.629	0.845	0.488	0.74	0.367	0.365	0.823	0.936	0.238	0.964	0.587	0.759	0.678	0.483	0.392	0.691	0.208	0.847	0.322	0.636	0.257	0.165	0.497
800	0.985	0.691	0.971	0.873	0.903	0.976	0.97	0.66	0.762	0.64	0.854	0.504	0.776	0.402	0.398	0.848	0.952	0.242	0.967	0.621	0.834	0.689	0.533	0.412	0.727	0.21	0.853	0.349	0.708	0.283	0.2	0.531
1000	0.987	0.701	0.976	0.879	0.914	0.966	0.967	0.659	0.773	0.624	0.859	0.509	0.792	0.397	0.398	0.837	0.949	0.266	0.974	0.641	0.839	0.695	0.545	0.402	0.738	0.218	0.861	0.36	0.719	0.288	0.21	0.513
1500	0.987	0.7	0.978	0.855	0.89	0.951	0.95	0.649	0.81	0.627	0.898	0.562	0.813	0.432	0.432	0.875	0.936	0.257	0.977	0.636	0.789	0.698	0.48	0.398	0.765	0.22	0.901	0.411	0.716	0.317	0.199	0.537
2000	0.993	0.687	0.986	0.829	0.864	0.962	0.96	0.638	0.846	0.647	0.91	0.56	0.83	0.452	0.444	0.898	0.97	0.244	0.985	0.614	0.771	0.74	0.555	0.399	0.822	0.219	0.911	0.403	0.73	0.35	0.237	0.565
3000	0.995	0.689	0.986	0.81	0.893	0.957	0.95	0.637	0.867	0.624	0.916	0.623	0.86	0.467	0.458	0.911	0.979	0.261	0.986	0.57	0.824	0.731	0.472	0.388	0.845	0.223	0.918	0.429	0.781	0.356	0.212	0.559
4000	0.995	0.686	0.988	0.823	0.903	0.96	0.954	0.632	0.877	0.644	0.93	0.634	0.871	0.492	0.48	0.921	0.975	0.235	0.987	0.59	0.835	0.691	0.555	0.369	0.857	0.203	0.931	0.448	0.799	0.354	0.261	0.539

==> results/sfo_100.txt <==
samples	boss_adj_pre	dagma_adj_pre	dlingam_adj_pre	fges_adj_pre	mmhc_adj_pre	r2sr_adj_pre	boss_adj_rec	dagma_adj_rec	dlingam_adj_rec	fges_adj_rec	mmhc_adj_rec	r2sr_adj_rec	boss_ori_pre	dagma_ori_pre	dlingam_ori_pre	fges_ori_pre	mmhc_ori_pre	r2sr_ori_pre	boss_ori_rec	dagma_ori_rec	dlingam_ori_rec	fges_ori_rec	mmhc_ori_rec	r2sr_ori_rec
200	0.916	0.533	0.658	0.888	0.91	0.571	0.273	0.359	0.353	0.221	0.187	0.328	0.779	0.314	0.595	0.688	0.664	0.23	0.216	0.21	0.322	0.159	0.138	0.133
400	0.96	0.793	0.784	0.927	0.954	0.604	0.382	0.35	0.482	0.281	0.284	0.448	0.829	0.499	0.761	0.727	0.722	0.222	0.316	0.206	0.474	0.211	0.218	0.166
600	0.975	0.824	0.839	0.934	0.962	0.603	0.447	0.381	0.547	0.333	0.345	0.517	0.861	0.526	0.827	0.737	0.734	0.215	0.382	0.231	0.546	0.256	0.267	0.187
800	0.986	0.838	0.849	0.934	0.97	0.587	0.488	0.362	0.596	0.354	0.386	0.564	0.88	0.543	0.841	0.753	0.764	0.212	0.422	0.223	0.597	0.275	0.307	0.206
1000	0.986	0.822	0.88	0.927	0.974	0.585	0.536	0.367	0.634	0.368	0.42	0.607	0.89	0.549	0.874	0.762	0.785	0.205	0.474	0.232	0.635	0.293	0.342	0.214
1500	0.989	0.825	0.904	0.929	0.975	0.54	0.592	0.373	0.687	0.422	0.471	0.651	0.899	0.566	0.899	0.779	0.8	0.189	0.527	0.24	0.688	0.347	0.39	0.23
2000	0.994	0.839	0.912	0.913	0.983	0.51	0.632	0.379	0.717	0.424	0.503	0.692	0.913	0.596	0.908	0.761	0.825	0.167	0.572	0.255	0.719	0.345	0.426	0.228
3000	0.996	0.84	0.918	0.896	0.982	0.459	0.688	0.38	0.76	0.481	0.558	0.745	0.924	0.618	0.916	0.767	0.834	0.147	0.628	0.264	0.761	0.405	0.477	0.242
4000	0.998	0.84	0.947	0.881	0.987	0.435	0.73	0.394	0.799	0.495	0.587	0.787	0.939	0.622	0.944	0.749	0.848	0.139	0.676	0.278	0.8	0.416	0.507	0.256

==> results/sfo_20.txt <==
samples	boss_adj_pre	dagma_adj_pre	dlingam_adj_pre	fges_adj_pre	itmcmc_adj_pre	mmhc_adj_pre	pc_adj_pre	r2sr_adj_pre	boss_adj_rec	dagma_adj_rec	dlingam_adj_rec	fges_adj_rec	itmcmc_adj_rec	mmhc_adj_rec	pc_adj_rec	r2sr_adj_rec	boss_ori_pre	dagma_ori_pre	dlingam_ori_pre	fges_ori_pre	itmcmc_ori_pre	mmhc_ori_pre	pc_ori_pre	r2sr_ori_pre	boss_ori_rec	dagma_ori_rec	dlingam_ori_rec	fges_ori_rec	itmcmc_ori_rec	mmhc_ori_rec	pc_ori_rec	r2sr_ori_rec
200	0.951	0.74	0.921	0.863	0.887	0.948	0.934	0.694	0.536	0.62	0.728	0.383	0.568	0.244	0.249	0.676	0.789	0.356	0.914	0.565	0.678	0.602	0.567	0.314	0.442	0.275	0.736	0.245	0.433	0.157	0.129	0.309
400	0.965	0.764	0.938	0.857	0.894	0.932	0.927	0.673	0.621	0.625	0.787	0.422	0.628	0.311	0.312	0.772	0.838	0.385	0.931	0.57	0.698	0.62	0.553	0.297	0.533	0.295	0.788	0.277	0.492	0.213	0.17	0.345
600	0.964	0.766	0.952	0.876	0.906	0.946	0.943	0.663	0.676	0.632	0.8	0.497	0.692	0.348	0.35	0.807	0.845	0.396	0.951	0.602	0.765	0.615	0.495	0.276	0.591	0.3	0.808	0.34	0.582	0.229	0.167	0.34
800	0.983	0.773	0.965	0.831	0.883	0.938	0.921	0.636	0.74	0.622	0.848	0.499	0.73	0.364	0.362	0.824	0.896	0.42	0.964	0.531	0.69	0.599	0.5	0.268	0.665	0.312	0.852	0.312	0.566	0.234	0.184	0.354
1000	0.982	0.774	0.959	0.835	0.918	0.937	0.936	0.649	0.751	0.638	0.871	0.508	0.758	0.39	0.392	0.857	0.873	0.399	0.955	0.537	0.791	0.613	0.504	0.268	0.667	0.31	0.873	0.323	0.655	0.258	0.201	0.36
1500	0.982	0.771	0.963	0.821	0.929	0.918	0.91	0.639	0.779	0.645	0.87	0.568	0.79	0.397	0.397	0.866	0.895	0.415	0.958	0.526	0.8	0.558	0.451	0.262	0.705	0.327	0.874	0.359	0.679	0.245	0.18	0.361
2000	0.983	0.788	0.98	0.823	0.898	0.925	0.93	0.631	0.812	0.644	0.894	0.574	0.806	0.408	0.418	0.874	0.917	0.41	0.978	0.547	0.768	0.628	0.504	0.256	0.752	0.315	0.897	0.376	0.688	0.282	0.21	0.359
3000	0.987	0.78	0.988	0.776	0.914	0.93	0.928	0.611	0.834	0.636	0.904	0.617	0.829	0.426	0.428	0.895	0.929	0.439	0.986	0.525	0.788	0.626	0.493	0.242	0.776	0.329	0.903	0.418	0.706	0.289	0.218	0.357
4000	0.991	0.782	0.986	0.793	0.942	0.928	0.917	0.612	0.853	0.631	0.918	0.628	0.853	0.439	0.43	0.906	0.943	0.408	0.985	0.528	0.845	0.62	0.533	0.246	0.809	0.303	0.918	0.415	0.762	0.298	0.232	0.37
